CubeSLAM: Monocular 3D Object SLAM

We present a method for single image 3D cuboid object detection and multi-view object SLAM in both static and dynamic environments, and demonstrate that the two parts can improve each other. Firstly for single image object detection, we generate high-quality cuboid proposals from 2D bounding boxes and vanishing points sampling. The proposals are further scored and selected based on the alignment with image edges. Secondly, multi-view bundle adjustment with new object measurements is proposed to jointly optimize poses of cameras, objects and points. Objects can provide long-range geometric and scale constraints to improve camera pose estimation and reduce monocular drift. Instead of treating dynamic regions as outliers, we utilize object representation and motion model constraints to improve the camera pose estimation. The 3D detection experiments on SUN RGBD and KITTI show better accuracy and robustness over existing approaches. On the public TUM, KITTI odometry and our own collected datasets, our SLAM method achieves the state-of-the-art monocular camera pose estimation and at the same time, improves the 3D object detection accuracy.

==> README.txt <==
12 pages, over-length $175, up to 20 pages

Cite more references in paper:  
constructing category-specific models for monocualr object-slam  这个很新arxiv 就不用了 可以看看referecen？
see mendeley...


可以把reference缩短，比如cvpr iccv等

不要太强调cnn不好，不generalize....我的edge feature cnn也可以learn的啊   可以说为了后面的slam结合，slam给camera pose...

kitti data应该是取mean，而不是整个sequence平均

supplementary里的combined的image在my_pop_up/paper_evaluation里matlab生成的

Rebuttal templat:
我把标题的部分缩小了间隔，主要是1000行左右

把cubeslam 改为 cube slam?

Duncan P. Frost的文章换为TRO
Recovering Stable Scale in Monocular SLAM Using Object-Supplemented Bundle Adjustment

-----------------------------------------------------------------------

paper里数据的结果:
single image:   sun rgbd: 见 processed_third/sun_rgbd_object/_result.ods
	   	kitti object 见 processed_third/kitti_object/_result.ods 的 sheet_1

static object slam: kitti raw sequence和kitti benchmark 都见 kitti_object/_result.ods 的 sheet_2    
		    数据处理,保存的path见各自的文件夹   processed_third/kitti_raw_data    processed_third/slam/kitti

dynamic object slam: kitti_tracking和kitti raw sequence 都见kitti_tracking/_result2.ods 的 sheet1

